Estimating temperatures with low-cost infrared cameras using deep neural networks

Low-cost thermal cameras are inaccurate (usually $\pm 3^\circ C$) and have space-variant nonuniformity across their detector. Both inaccuracy and nonuniformity are dependent on the ambient temperature of the camera. The goal of this work was to estimate temperatures with low-cost infrared cameras, and rectify the nonuniformity. A nonuniformity simulator that accounts for the ambient temperature was developed. An end-to-end neural network that incorporates both the physical model of the camera and the ambient camera temperature was introduced. The neural network was trained with the simulated nonuniformity data to estimate the object's temperature and correct the nonuniformity, using only a single image and the ambient temperature measured by the camera itself. Results of the proposed method significantly improved the mean temperature error compared to previous works by up to $0.5^\circ C$. In addition, constraining the physical model of the camera with the network lowered the error by an additional $0.1^\circ C$. The mean temperature error over an extensive validation dataset was $0.37^\circ C$. The method was verified on real data in the field and produced equivalent results.

==> figures/net/plots/MevoBytar_End2End.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[31.652721405029297,31.961883544921875,32.17525863647461,32.63285446166992,32.73097229003906,33.3453254699707,34.229736328125,34.79916763305664,36.99290084838867,38.0518684387207,39.96044921875,46.79063034057617,55.15618896484375,57.685794830322266,58.0415153503418,58.833255767822266,58.720008850097656,56.98055648803711,54.9139289855957,53.059852600097656,52.29829025268555,53.37678909301758,55.17257308959961,54.849735260009766,55.998470306396484,56.449466705322266,57.67228698730469,57.825252532958984,56.604915618896484,50.03131103515625,42.56026840209961,38.100502014160156,38.038978576660156,36.23890686035156,36.00103759765625,35.01228713989258,33.96417236328125,34.543827056884766,34.34552001953125,32.86829376220703,32.003318786621094,31.76914405822754,32.2188835144043,32.13833999633789,32.01542282104492,33.047969818115234,33.57456970214844,35.04770278930664,37.58261489868164,40.11600875854492,47.42805099487305,54.85993194580078,58.39119338989258,59.06882858276367,59.52443313598633,57.86543273925781,58.88711929321289,59.7365608215332,59.53137969970703,57.39282989501953,57.18498229980469,59.145599365234375,59.833553314208984,59.063812255859375,58.632659912109375,58.30569839477539,57.90485763549805,55.327659606933594,56.639427185058594,58.35289764404297,57.78403091430664,55.92622756958008,47.84743881225586,41.02843475341797,40.46354675292969,36.831172943115234,34.68868637084961,33.74245834350586,32.75710678100586,33.9609375,34.9265022277832,33.167240142822266,32.27393341064453,32.22568893432617,32.133663177490234,32.51224136352539,33.944480895996094,35.95845031738281,42.724090576171875,51.79502868652344,54.566566467285156,57.480751037597656,59.26398468017578,58.05952072143555,56.90866470336914,57.777976989746094,58.8398551940918,59.47305679321289,58.45915985107422,57.62510299682617,54.07630920410156,49.42354965209961,49.15343475341797,51.72370147705078,57.09417724609375,57.53941345214844,56.64518356323242,55.90781021118164,54.79069137573242,55.85076141357422,59.19192886352539,60.38272476196289,56.75450134277344,53.44947052001953,47.809814453125,40.57911682128906,36.004398345947266,34.88594436645508,33.87702178955078,33.83636474609375,33.35038375854492,33.644309997558594,33.36787414550781,33.86217498779297,33.17755126953125,33.564388275146484,36.045982360839844,44.66449737548828,52.40370559692383,53.49625015258789,50.32539749145508,51.58065414428711,54.88429641723633,56.98202896118164,57.48664474487305,59.053924560546875,60.175086975097656,62.14776611328125,61.36205291748047,59.27174758911133,60.61848068237305,60.61652374267578,61.12010955810547,60.59253692626953,59.95536804199219,58.641117095947266,57.59809494018555,58.042884826660156,59.62263870239258,58.2977180480957,55.92001724243164,54.27153015136719,54.00453186035156,53.950740814208984,52.36174774169922,49.36643600463867,44.17957305908203,41.57793045043945,41.56711196899414,38.45232009887695,35.33845520019531,34.90766906738281,35.04549026489258,34.350643157958984,33.62071228027344,35.11307907104492,34.40001678466797,34.532962799072266,34.63933563232422,34.1450309753418,34.430641174316406,39.54047775268555,45.15228271484375,48.77175521850586,51.667274475097656,54.37582015991211,55.25581741333008,56.976600646972656,57.69881057739258,58.792137145996094,60.25783920288086,58.64990997314453,57.94245910644531,58.32500457763672,58.67030715942383,58.04228973388672,57.369422912597656,53.57749557495117,50.39240264892578,51.49845504760742,50.87578201293945,48.37110137939453,45.0211181640625,39.653160095214844,38.59917068481445,41.25031280517578,44.378929138183594,46.9814453125,49.562503814697266,42.646366119384766,35.64928436279297,33.5047721862793,33.420066833496094,33.63444900512695,34.319602966308594,34.71124267578125,33.91287612915039,33.61798858642578,33.623291015625,33.72282028198242,36.094783782958984,40.68248748779297,41.92241287231445,43.900482177734375,46.35337829589844,51.79547882080078,58.35670852661133,61.022674560546875,61.36888885498047,61.21868896484375,60.790283203125,61.48234176635742,58.572898864746094,55.362953186035156,58.10562515258789,58.40777587890625,57.113372802734375,57.379573822021484,58.86173629760742,62.86758041381836,61.99863815307617,61.31650161743164,60.448001861572266,61.2408332824707,60.80739974975586,60.421146392822266,60.68105697631836,58.94722366333008,55.260643005371094,43.735164642333984,42.698944091796875,44.91387939453125,40.79086685180664,36.60435485839844,35.05674362182617,33.789852142333984,32.7530403137207,32.6751708984375,33.67510986328125,33.62028121948242,33.15535354614258,33.18239212036133,33.68166732788086,34.543331146240234,36.50547409057617,39.57746124267578],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[30.969999313354492,31.260000228881836,31.719999313354492,31.969999313354492,32.59000015258789,33.27000045776367,34.029998779296875,34.7599983215332,37.05999755859375,38.849998474121094,40.97999954223633,47.849998474121094,55.68000030517578,58.27000045776367,58.2599983215332,59.349998474121094,59.459999084472656,56.25,54.2599983215332,52.86000061035156,51.94999694824219,53.66999816894531,54.869998931884766,54.459999084472656,55.54999923706055,56.72999954223633,58.12999725341797,57.279998779296875,56.46999740600586,49.98999786376953,42.15999984741211,38.16999816894531,38.16999816894531,36.119998931884766,35.70000076293945,34.57999801635742,33.96999740600586,34.56999969482422,34.2599983215332,32.81999969482422,31.639999389648438,31.67999839782715,32.18000030517578,31.899999618530273,32.04999923706055,32.61000061035156,33.31999969482422,35.040000915527344,37.5,39.98999786376953,47.029998779296875,54.61000061035156,58.15999984741211,58.619998931884766,59.46999740600586,57.31999969482422,58.75,59.279998779296875,59.709999084472656,57.57999801635742,57.22999954223633,59.56999969482422,60.119998931884766,59.07999801635742,58.689998626708984,58.06999969482422,57.209999084472656,54.119998931884766,56.189998626708984,58.72999954223633,58.57999801635742,57.48999786376953,50.02000045776367,42.05999755859375,40.93000030517578,37.48999786376953,34.63999938964844,33.48999786376953,32.65999984741211,34.119998931884766,34.73999786376953,33.09000015258789,31.969999313354492,31.670000076293945,31.689998626708984,32.279998779296875,34.06999969482422,35.959999084472656,43.040000915527344,52.09000015258789,55.05999755859375,58.2599983215332,59.68000030517578,58.98999786376953,57.73999786376953,58.40999984741211,59.73999786376953,60.0099983215332,58.71999740600586,57.7599983215332,53.54999923706055,48.98999786376953,49.12999725341797,51.87999725341797,57.04999923706055,56.97999954223633,57.05999755859375,56.19999694824219,54.78999710083008,55.099998474121094,58.459999084472656,60.40999984741211,56.77000045776367,53.39999771118164,47.5,40.31999969482422,35.630001068115234,34.52000045776367,33.5099983215332,33.06999969482422,32.46999740600586,33,32.779998779296875,33.47999954223633,32.71999740600586,32.70000076293945,35.30999755859375,44.14999771118164,52.03999710083008,53.34000015258789,50.20000076293945,51.5099983215332,54.939998626708984,57.43000030517578,57.959999084472656,59.779998779296875,60.82999801635742,62.78999710083008,62.37999725341797,59.59000015258789,61.03999710083008,61,61.54999923706055,60.98999786376953,60.3599967956543,58.52000045776367,57.57999801635742,57.37999725341797,58.93000030517578,57.959999084472656,56.32999801635742,54.7599983215332,54.779998779296875,54.72999954223633,53.77000045776367,51.02000045776367,45.54999923706055,42.7599983215332,42,38.87999725341797,35.71999740600586,35.029998779296875,35.16999816894531,34.459999084472656,33.04999923706055,35.25,34.25,34.040000915527344,34.189998626708984,33.98999786376953,34.5,39.22999954223633,45.2599983215332,48.86000061035156,52.14999771118164,54.5099983215332,55.14999771118164,57.39999771118164,57.59000015258789,58.89999771118164,60.46999740600586,58.64999771118164,59.04999923706055,58.62999725341797,58.65999984741211,57.91999816894531,57.18000030517578,53.099998474121094,49.66999816894531,50.95000076293945,50.29999923706055,47.88999938964844,44.369998931884766,39.73999786376953,39.11000061035156,42.21999740600586,45.45000076293945,47.75,50.63999938964844,43.59000015258789,36.0099983215332,33.57999801635742,33.540000915527344,33.599998474121094,34.52000045776367,34.27000045776367,33.54999923706055,33.52000045776367,32.84000015258789,33.34000015258789,35.82999801635742,40.79999923706055,42.43000030517578,44.40999984741211,47.63999938964844,52.53999710083008,58.47999954223633,61.73999786376953,62.47999954223633,62.27000045776367,60.93000030517578,61.28999710083008,58.66999816894531,54.79999923706055,58.32999801635742,59.04999923706055,57.47999954223633,58.5099983215332,59.189998626708984,62.6099967956543,61.54999923706055,61.5099983215332,61.119998931884766,61.40999984741211,61.369998931884766,60.71999740600586,60.53999710083008,58.15999984741211,54.369998931884766,43.27000045776367,43.0099983215332,45.43000030517578,40.64999771118164,36.849998474121094,34.59000015258789,33.380001068115234,31.81999969482422,32.11000061035156,32.939998626708984,32.84000015258789,32.099998474121094,32.34000015258789,33.09000015258789,34.279998779296875,35.86000061035156,38.709999084472656],"mode":"lines","text":null,"type":"scatter"}]

==> figures/net/plots/MevoBytar_GxPlusD.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[32.22337341308594,31.9901065826416,32.49016189575195,32.55485153198242,32.657169342041016,33.308101654052734,34.06120300292969,34.46780014038086,36.80565643310547,38.13469314575195,40.15705490112305,47.295204162597656,55.53032684326172,58.22699737548828,58.669124603271484,59.29214096069336,59.02054214477539,57.28274917602539,55.31563186645508,53.18043899536133,52.39691162109375,53.739070892333984,55.38408660888672,54.94264221191406,55.74367141723633,56.14823913574219,57.56770324707031,57.89830780029297,56.57572937011719,50.05110168457031,42.66019821166992,38.14285659790039,37.939781188964844,36.352691650390625,36.017757415771484,35.12451171875,33.93218231201172,34.35762405395508,34.15927505493164,32.84245681762695,31.996313095092773,31.944555282592773,32.33100128173828,32.1188850402832,32.15138626098633,33.00477600097656,33.49680709838867,34.82304382324219,37.341766357421875,40.08709716796875,47.5872802734375,55.27503204345703,58.37349319458008,59.09580612182617,59.678260803222656,58.10337829589844,58.822811126708984,59.93212127685547,59.56277084350586,57.649295806884766,57.16486358642578,59.00082015991211,59.84711837768555,59.19900131225586,59.00018310546875,58.04966735839844,57.68625259399414,55.30813980102539,56.77778625488281,58.65289306640625,57.90936279296875,56.22297668457031,48.11237335205078,41.40830993652344,40.61650848388672,36.59619140625,34.514060974121094,33.752933502197266,32.66018295288086,33.98284149169922,35.029090881347656,33.14892578125,32.1086311340332,32.073631286621094,32.12245178222656,32.46405792236328,33.999202728271484,36.183921813964844,42.768394470214844,52.17911148071289,55.67097473144531,58.69640350341797,59.796356201171875,58.59433364868164,57.43340301513672,57.98014450073242,58.779457092285156,59.41474151611328,58.52383804321289,57.63138198852539,53.93361282348633,49.44674301147461,49.35895919799805,51.79409408569336,57.136653900146484,57.28336715698242,56.81326675415039,55.91944122314453,55.1107177734375,56.14504623413086,59.620975494384766,60.10796356201172,56.72163772583008,53.46135711669922,47.64930725097656,40.1691780090332,35.59892654418945,34.65536117553711,33.70233154296875,33.63872528076172,33.249996185302734,33.53057861328125,33.43015670776367,33.809974670410156,33.09979248046875,33.28881072998047,35.76948928833008,44.41024398803711,52.52035903930664,54.087249755859375,50.9814453125,52.38778305053711,55.945072174072266,57.93326950073242,58.42881774902344,59.83256149291992,60.7447395324707,62.33139419555664,61.68293380737305,59.262962341308594,60.53776168823242,60.757728576660156,61.40884780883789,60.56467056274414,59.65031433105469,58.3412971496582,57.39235305786133,57.61412048339844,59.24311447143555,57.98637390136719,55.73895263671875,54.231117248535156,53.935302734375,53.89228820800781,52.54929733276367,49.55289840698242,44.71959686279297,41.90392303466797,41.50924301147461,38.396400451660156,35.251827239990234,34.96135330200195,34.62931442260742,33.8533935546875,32.955196380615234,34.41731643676758,33.892635345458984,34.09534454345703,34.22917556762695,33.711673736572266,34.182456970214844,39.517433166503906,45.25309371948242,48.8802490234375,51.75855255126953,54.3544807434082,55.148948669433594,56.98151779174805,57.91474151611328,58.83461380004883,60.16325378417969,58.67919921875,58.11525344848633,58.38206100463867,58.61851501464844,58.05646896362305,57.47853469848633,53.74393844604492,50.28034973144531,51.28491973876953,50.95583724975586,48.19003677368164,44.77256774902344,39.27363586425781,38.49772262573242,41.38465881347656,44.81515121459961,47.65054702758789,49.8591194152832,42.832088470458984,35.69801330566406,33.558921813964844,33.484397888183594,33.94916534423828,34.507755279541016,34.59524917602539,33.96137237548828,33.5689697265625,33.43610382080078,33.68683624267578,36.008785247802734,40.78437805175781,42.217079162597656,44.036922454833984,46.689598083496094,52.31538772583008,58.68783950805664,61.24346160888672,61.554725646972656,61.31775665283203,60.86008834838867,61.48104476928711,59.03531265258789,55.28397750854492,57.80501937866211,58.71070098876953,57.51057815551758,57.661865234375,58.95206069946289,62.92621994018555,62.054256439208984,61.32926559448242,60.89280319213867,61.50764465332031,61.30527877807617,60.86151123046875,60.56562805175781,58.680686950683594,55.223289489746094,44.08602523803711,42.91082763671875,44.70876693725586,40.431610107421875,36.56285095214844,35.113563537597656,33.4968147277832,32.5380744934082,32.380043029785156,33.46564865112305,33.63211441040039,33.078330993652344,32.951744079589844,33.23521041870117,34.285179138183594,36.027156829833984,37.591819763183594],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[30.969999313354492,31.260000228881836,31.719999313354492,31.969999313354492,32.59000015258789,33.27000045776367,34.029998779296875,34.7599983215332,37.05999755859375,38.849998474121094,40.97999954223633,47.849998474121094,55.68000030517578,58.27000045776367,58.2599983215332,59.349998474121094,59.459999084472656,56.25,54.2599983215332,52.86000061035156,51.94999694824219,53.66999816894531,54.869998931884766,54.459999084472656,55.54999923706055,56.72999954223633,58.12999725341797,57.279998779296875,56.46999740600586,49.98999786376953,42.15999984741211,38.16999816894531,38.16999816894531,36.119998931884766,35.70000076293945,34.57999801635742,33.96999740600586,34.56999969482422,34.2599983215332,32.81999969482422,31.639999389648438,31.67999839782715,32.18000030517578,31.899999618530273,32.04999923706055,32.61000061035156,33.31999969482422,35.040000915527344,37.5,39.98999786376953,47.029998779296875,54.61000061035156,58.15999984741211,58.619998931884766,59.46999740600586,57.31999969482422,58.75,59.279998779296875,59.709999084472656,57.57999801635742,57.22999954223633,59.56999969482422,60.119998931884766,59.07999801635742,58.689998626708984,58.06999969482422,57.209999084472656,54.119998931884766,56.189998626708984,58.72999954223633,58.57999801635742,57.48999786376953,50.02000045776367,42.05999755859375,40.93000030517578,37.48999786376953,34.63999938964844,33.48999786376953,32.65999984741211,34.119998931884766,34.73999786376953,33.09000015258789,31.969999313354492,31.670000076293945,31.689998626708984,32.279998779296875,34.06999969482422,35.959999084472656,43.040000915527344,52.09000015258789,55.05999755859375,58.2599983215332,59.68000030517578,58.98999786376953,57.73999786376953,58.40999984741211,59.73999786376953,60.0099983215332,58.71999740600586,57.7599983215332,53.54999923706055,48.98999786376953,49.12999725341797,51.87999725341797,57.04999923706055,56.97999954223633,57.05999755859375,56.19999694824219,54.78999710083008,55.099998474121094,58.459999084472656,60.40999984741211,56.77000045776367,53.39999771118164,47.5,40.31999969482422,35.630001068115234,34.52000045776367,33.5099983215332,33.06999969482422,32.46999740600586,33,32.779998779296875,33.47999954223633,32.71999740600586,32.70000076293945,35.30999755859375,44.14999771118164,52.03999710083008,53.34000015258789,50.20000076293945,51.5099983215332,54.939998626708984,57.43000030517578,57.959999084472656,59.779998779296875,60.82999801635742,62.78999710083008,62.37999725341797,59.59000015258789,61.03999710083008,61,61.54999923706055,60.98999786376953,60.3599967956543,58.52000045776367,57.57999801635742,57.37999725341797,58.93000030517578,57.959999084472656,56.32999801635742,54.7599983215332,54.779998779296875,54.72999954223633,53.77000045776367,51.02000045776367,45.54999923706055,42.7599983215332,42,38.87999725341797,35.71999740600586,35.029998779296875,35.16999816894531,34.459999084472656,33.04999923706055,35.25,34.25,34.040000915527344,34.189998626708984,33.98999786376953,34.5,39.22999954223633,45.2599983215332,48.86000061035156,52.14999771118164,54.5099983215332,55.14999771118164,57.39999771118164,57.59000015258789,58.89999771118164,60.46999740600586,58.64999771118164,59.04999923706055,58.62999725341797,58.65999984741211,57.91999816894531,57.18000030517578,53.099998474121094,49.66999816894531,50.95000076293945,50.29999923706055,47.88999938964844,44.369998931884766,39.73999786376953,39.11000061035156,42.21999740600586,45.45000076293945,47.75,50.63999938964844,43.59000015258789,36.0099983215332,33.57999801635742,33.540000915527344,33.599998474121094,34.52000045776367,34.27000045776367,33.54999923706055,33.52000045776367,32.84000015258789,33.34000015258789,35.82999801635742,40.79999923706055,42.43000030517578,44.40999984741211,47.63999938964844,52.53999710083008,58.47999954223633,61.73999786376953,62.47999954223633,62.27000045776367,60.93000030517578,61.28999710083008,58.66999816894531,54.79999923706055,58.32999801635742,59.04999923706055,57.47999954223633,58.5099983215332,59.189998626708984,62.6099967956543,61.54999923706055,61.5099983215332,61.119998931884766,61.40999984741211,61.369998931884766,60.71999740600586,60.53999710083008,58.15999984741211,54.369998931884766,43.27000045776367,43.0099983215332,45.43000030517578,40.64999771118164,36.849998474121094,34.59000015258789,33.380001068115234,31.81999969482422,32.11000061035156,32.939998626708984,32.84000015258789,32.099998474121094,32.34000015258789,33.09000015258789,34.279998779296875,35.86000061035156,38.709999084472656],"mode":"lines","text":null,"type":"scatter"}]

==> figures/net/plots/NirEliyho_End2End.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[52.9989013671875,52.096580505371094,51.62401580810547,51.56140899658203,50.82876205444336,49.98447799682617,50.42843246459961,50.37326431274414,49.297607421875,48.17606735229492,47.74518585205078,47.75249099731445,48.561805725097656,49.39332962036133,50.55229949951172,50.9798583984375,51.36771774291992,50.29055404663086,48.79266357421875,47.99934387207031,47.14649200439453,47.38535690307617,47.50983428955078,46.42351150512695,44.23868179321289,42.01667404174805,43.60283660888672,45.838157653808594,47.703269958496094,47.52650833129883,46.34871292114258,45.496150970458984,45.084686279296875,44.83693313598633,43.75058364868164,42.76647186279297,44.244590759277344,47.02586364746094,48.69083023071289,48.99509811401367,46.8563117980957,43.4077033996582,40.05840301513672,40.02764129638672,39.457435607910156,38.232364654541016,36.92564010620117,37.00210189819336,37.295475006103516,38.422950744628906,41.5500373840332,48.49716567993164,54.76372528076172,57.86569595336914,60.30558776855469,60.966854095458984,60.04559326171875,56.62544250488281,55.04513931274414,56.00939178466797,55.271541595458984,55.13600158691406,54.586116790771484,53.4853401184082,52.703182220458984,52.15388488769531,52.34337615966797,52.16366195678711,52.228782653808594,51.5618896484375,52.106815338134766,51.17665100097656,49.84447479248047,48.563934326171875,48.07231521606445,50.25572204589844,53.492977142333984,54.321590423583984,52.23004913330078,49.232704162597656,47.01621627807617,45.87982177734375,46.671600341796875,47.5864143371582,48.32164764404297,50.12351608276367,50.23677444458008,48.52555465698242,47.902957916259766,48.15447998046875,48.132015228271484,47.93986129760742,48.73218536376953,49.19034957885742,48.76368713378906,48.09366989135742,48.09777069091797,47.46257781982422,46.73238754272461,48.02216720581055,50.56772232055664,50.73064422607422,49.94523239135742,48.775535583496094,48.00312042236328,46.81080627441406,45.9728889465332,43.505027770996094,44.40643310546875,44.15465545654297,44.90784454345703,45.27401351928711,43.84123992919922,41.30559158325195,39.15018081665039,38.87556838989258,42.57461929321289,45.97404861450195,46.08894348144531,45.43684387207031,43.50141525268555,39.21503448486328,36.43109130859375,36.65328598022461,37.42121124267578,38.59462356567383,41.33012771606445,42.550254821777344,46.05162811279297,48.17873001098633,47.84730529785156,47.44443130493164,47.49028778076172,49.29450607299805,51.78665542602539,53.63286590576172,54.450706481933594,52.455955505371094,50.43954849243164,47.57500076293945,44.474021911621094,41.97496032714844,40.09699249267578,38.93299102783203,40.38090896606445,43.670936584472656,44.84315490722656,45.07219696044922,45.86235427856445,47.91358184814453,50.79275131225586,54.56953048706055,55.71073532104492,57.50503921508789,56.75928497314453,54.65769577026367,53.353641510009766,53.58060073852539,54.078125,56.22573471069336,56.78820037841797,54.18803405761719,49.87490463256836,46.98400115966797,46.95952224731445,47.41568374633789,48.50507354736328,50.7119140625,50.44172668457031,49.91244125366211,49.075077056884766,49.46891403198242,49.22737121582031,48.94997024536133,48.04573059082031,47.75382614135742,48.5248908996582,49.05772399902344,48.34376907348633,48.16963195800781,48.24699020385742,46.84416961669922,46.40829086303711,46.282196044921875,46.31877517700195,45.98626708984375,44.68947219848633,41.941932678222656,41.288291931152344,42.75697326660156,44.48317337036133,43.25750732421875,40.88197326660156,38.474021911621094,35.54550552368164,33.75283432006836,32.992706298828125,33.23362350463867,35.069820404052734,37.5829963684082,39.20748519897461,39.04849624633789,37.13764572143555,35.82069778442383,37.16447830200195,40.16444396972656,41.073036193847656,38.81102752685547,37.538143157958984,39.29766845703125,44.95972442626953,49.45290756225586,51.652400970458984,53.59856414794922,55.18695068359375,55.87655258178711,55.85765075683594,54.24078369140625,53.925384521484375,54.326507568359375,53.002655029296875,51.634788513183594,50.85313415527344,53.00503158569336,54.79609680175781,55.20845413208008,55.59164047241211,55.246604919433594,52.91938400268555,51.50978469848633,54.11409378051758,56.151893615722656,55.83274459838867,54.27910614013672,53.60994338989258,54.03390121459961,54.19651794433594,55.010799407958984,55.03237533569336,51.848114013671875,48.27976989746094,46.226844787597656,45.76036071777344,46.22419357299805,46.690467834472656,47.13881301879883,47.11949157714844,47.34395980834961,46.608612060546875,46.861942291259766,47.24188232421875,47.39698028564453,46.3781623840332,45.93448257446289,46.12069320678711,47.18067169189453],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[51.77000045776367,50.93000030517578,50.71999740600586,50.53999710083008,49.66999816894531,48.77000045776367,49.369998931884766,49.66999816894531,48.619998931884766,47.7599983215332,48.02000045776367,48.90999984741211,49,50.20000076293945,50.959999084472656,52.15999984741211,52.43000030517578,51.2599983215332,49.31999969482422,48.27000045776367,47.619998931884766,47.46999740600586,47.57999801635742,46.02000045776367,43.61000061035156,41.369998931884766,42.88999938964844,45.63999938964844,47.36000061035156,47.36000061035156,46.369998931884766,45.36000061035156,44.869998931884766,45.04999923706055,43.93000030517578,43.15999984741211,44.13999938964844,47.72999954223633,49.369998931884766,49.43000030517578,47.34000015258789,43.64999771118164,40.38999938964844,39.91999816894531,39.91999816894531,38.16999816894531,36.93000030517578,36.98999786376953,37.790000915527344,38.64999771118164,41.349998474121094,48.43000030517578,54.82999801635742,57.94999694824219,60.029998779296875,60.68000030517578,59.71999740600586,56.13999938964844,55.48999786376953,56.13999938964844,55.439998626708984,54.82999801635742,54.369998931884766,53.32999801635742,52.59000015258789,52.32999801635742,52.39999771118164,52.27000045776367,51.959999084472656,51.61000061035156,52.32999801635742,51.89999771118164,50.55999755859375,48.59000015258789,48.05999755859375,50.03999710083008,53.5099983215332,54.14999771118164,51.869998931884766,48.56999969482422,46.28999710083008,45.66999816894531,46.15999984741211,46.86000061035156,47.72999954223633,49.5099983215332,49.87999725341797,48.12999725341797,47.34000015258789,47.71999740600586,47.5099983215332,47.73999786376953,48.46999740600586,48.63999938964844,48.40999984741211,47.689998626708984,47.40999984741211,46.73999786376953,46.31999969482422,47.779998779296875,50.14999771118164,50.90999984741211,50.099998474121094,49.11000061035156,48.48999786376953,46.82999801635742,45.87999725341797,42.84000015258789,45.06999969482422,44.40999984741211,44.47999954223633,45.0099983215332,44.0099983215332,41.48999786376953,39.7599983215332,39.349998474121094,42.939998626708984,46,45.459999084472656,45.02000045776367,43,38.439998626708984,35.599998474121094,35.86000061035156,36.380001068115234,37.61000061035156,40.21999740600586,41.849998474121094,45.20000076293945,47.80999755859375,47.81999969482422,47.06999969482422,47.06999969482422,48.86000061035156,51.90999984741211,53.89999771118164,55,53.28999710083008,51.21999740600586,48.40999984741211,44.7599983215332,42.41999816894531,39.87999725341797,38.349998474121094,40.46999740600586,43.87999725341797,44.52000045776367,44.52000045776367,45.41999816894531,47.79999923706055,50.89999771118164,54.599998474121094,56.0099983215332,57.86000061035156,57.62999725341797,55.07999801635742,53.5,53.43000030517578,53.64999771118164,56.39999771118164,56.56999969482422,53.47999954223633,49.34000015258789,46.77000045776367,46.81999969482422,47.07999801635742,48.78999710083008,51.349998474121094,51.09000015258789,49.959999084472656,49.12999725341797,49.70000076293945,49.34000015258789,49.62999725341797,48.14999771118164,47.56999969482422,48.36000061035156,48.78999710083008,48.11000061035156,47.709999084472656,47.709999084472656,46.82999801635742,46.029998779296875,46.209999084472656,46.029998779296875,45.939998626708984,44.279998779296875,41.86000061035156,41.22999954223633,42.57999801635742,43.84000015258789,43.13999938964844,41.02000045776367,37.87999725341797,35.459999084472656,33.5,32.82999801635742,33.11000061035156,35.290000915527344,37.459999084472656,39.040000915527344,39.2599983215332,36.880001068115234,35.439998626708984,37,40.040000915527344,41.39999771118164,38.75,37.779998779296875,38.599998474121094,44.459999084472656,48.36000061035156,50.7599983215332,53.119998931884766,54.84000015258789,55.34000015258789,54.82999801635742,53.5099983215332,52.86000061035156,52.66999816894531,51.14999771118164,50.57999801635742,50.28999710083008,52.44999694824219,54.689998626708984,54.7599983215332,55.09000015258789,54.47999954223633,52.79999923706055,51.19999694824219,53.81999969482422,56.43000030517578,55.959999084472656,53.43000030517578,52.869998931884766,53.689998626708984,53.77000045776367,55.37999725341797,55.209999084472656,52.31999969482422,49,46.91999816894531,45.73999786376953,45.40999984741211,45.70000076293945,46,46.62999725341797,47.18000030517578,46.62999725341797,46.89999771118164,47.36000061035156,47.27000045776367,46.15999984741211,46.05999755859375,46.23999786376953,46.869998931884766],"mode":"lines","text":null,"type":"scatter"}]

==> figures/net/plots/NirEliyho_GxPlusD.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[52.83171081542969,51.85645294189453,51.44331741333008,51.15831756591797,50.48970031738281,49.71401596069336,50.297542572021484,50.201904296875,49.3646240234375,48.40426254272461,48.09033966064453,48.217342376708984,48.929725646972656,49.7038459777832,50.83021545410156,51.40983581542969,51.75191879272461,50.68545913696289,49.12822341918945,48.217777252197266,47.395442962646484,47.39985656738281,47.62324523925781,46.51823043823242,44.40870666503906,41.994388580322266,43.72718811035156,46.266326904296875,48.015262603759766,47.57234191894531,46.36768341064453,45.56039047241211,45.09828186035156,44.87175750732422,43.67416763305664,42.67189407348633,44.238304138183594,47.0222053527832,48.60770034790039,48.95281982421875,46.72600555419922,43.18769454956055,39.90223693847656,39.95652389526367,39.57963943481445,38.17374801635742,36.872188568115234,36.81045150756836,37.49530029296875,38.23208999633789,41.17807388305664,48.111083984375,54.68198013305664,57.94574737548828,59.991493225097656,61.10019302368164,59.86944580078125,56.68649673461914,55.250648498535156,55.94862365722656,55.513450622558594,55.20780563354492,54.82084274291992,53.94011688232422,52.83811950683594,52.156063079833984,52.49766540527344,52.46533966064453,52.258056640625,51.58749008178711,51.96888732910156,51.22480773925781,49.90177536010742,48.54840850830078,47.98383331298828,50.3156623840332,53.53871154785156,54.47272491455078,52.321292877197266,49.17371368408203,47.02976608276367,46.15009307861328,46.97818374633789,47.85017395019531,48.62144088745117,50.267356872558594,50.365745544433594,48.68537139892578,48.31865692138672,48.50260543823242,48.41915512084961,48.39630889892578,49.12807083129883,49.587158203125,49.05147171020508,48.41234588623047,48.18980026245117,47.307411193847656,46.66194152832031,48.03645324707031,50.583900451660156,50.8454475402832,50.05071258544922,49.07313537597656,48.11692810058594,46.73341751098633,46.058006286621094,43.78522491455078,44.442527770996094,44.07862091064453,45.00279998779297,45.04054641723633,43.369300842285156,41.05064010620117,39.03355407714844,38.54196548461914,42.38290786743164,45.39053726196289,45.50788879394531,45.02927017211914,43.23520278930664,39.019554138183594,36.10369110107422,36.3416633605957,37.11273956298828,38.04625701904297,40.83195877075195,42.14500045776367,45.73507308959961,47.92920684814453,47.65993881225586,47.28706741333008,47.62902069091797,49.20859909057617,51.5485725402832,53.59893798828125,54.43982696533203,52.63165283203125,50.53816604614258,47.66807556152344,44.4909553527832,41.962791442871094,39.59785842895508,38.673580169677734,40.436241149902344,43.80256652832031,44.87504959106445,45.25581741333008,46.06504821777344,47.89324188232422,50.74889373779297,54.77812194824219,55.84230041503906,57.23885726928711,56.628021240234375,54.415531158447266,53.017967224121094,53.26211166381836,54.05109786987305,56.25560760498047,56.85021209716797,54.55856704711914,50.20144271850586,46.994110107421875,46.86469650268555,47.34769821166992,48.5434455871582,50.76675796508789,50.99808883666992,50.394588470458984,49.44031524658203,49.96783447265625,49.72255325317383,49.33381652832031,48.29113006591797,47.93165969848633,48.629207611083984,48.97560119628906,48.25236892700195,47.983489990234375,47.87001037597656,46.72442626953125,46.07974624633789,46.06555938720703,46.42832946777344,46.33806610107422,45.1584358215332,42.30208969116211,41.31147003173828,42.60924530029297,44.37620162963867,43.30051803588867,40.94813537597656,38.53458786010742,35.45620346069336,33.867618560791016,33.190120697021484,33.487144470214844,35.43901824951172,37.88600158691406,39.48892593383789,39.219810485839844,37.05103302001953,35.788387298583984,37.145076751708984,40.1470832824707,41.50206756591797,38.925174713134766,37.490291595458984,39.379676818847656,44.84480285644531,49.503021240234375,51.55628967285156,53.508914947509766,55.18147277832031,56.21040344238281,56.1253547668457,54.43300247192383,54.060272216796875,54.1457405090332,52.86495590209961,51.406982421875,50.92504119873047,53.09525680541992,54.955833435058594,55.36555480957031,55.67894744873047,55.156375885009766,52.972625732421875,51.543148040771484,54.0444221496582,55.98508834838867,56.20520782470703,54.883636474609375,53.75104904174805,53.97444152832031,54.0059700012207,55.12527084350586,55.27490234375,52.0616340637207,48.51629638671875,46.3876838684082,45.86122131347656,46.240692138671875,46.705780029296875,47.13199996948242,46.89289093017578,47.2203369140625,47.01472091674805,47.15690994262695,47.33946990966797,47.52510452270508,46.72100067138672,46.1126708984375,46.46382522583008,47.903602600097656],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[51.77000045776367,50.93000030517578,50.71999740600586,50.53999710083008,49.66999816894531,48.77000045776367,49.369998931884766,49.66999816894531,48.619998931884766,47.7599983215332,48.02000045776367,48.90999984741211,49,50.20000076293945,50.959999084472656,52.15999984741211,52.43000030517578,51.2599983215332,49.31999969482422,48.27000045776367,47.619998931884766,47.46999740600586,47.57999801635742,46.02000045776367,43.61000061035156,41.369998931884766,42.88999938964844,45.63999938964844,47.36000061035156,47.36000061035156,46.369998931884766,45.36000061035156,44.869998931884766,45.04999923706055,43.93000030517578,43.15999984741211,44.13999938964844,47.72999954223633,49.369998931884766,49.43000030517578,47.34000015258789,43.64999771118164,40.38999938964844,39.91999816894531,39.91999816894531,38.16999816894531,36.93000030517578,36.98999786376953,37.790000915527344,38.64999771118164,41.349998474121094,48.43000030517578,54.82999801635742,57.94999694824219,60.029998779296875,60.68000030517578,59.71999740600586,56.13999938964844,55.48999786376953,56.13999938964844,55.439998626708984,54.82999801635742,54.369998931884766,53.32999801635742,52.59000015258789,52.32999801635742,52.39999771118164,52.27000045776367,51.959999084472656,51.61000061035156,52.32999801635742,51.89999771118164,50.55999755859375,48.59000015258789,48.05999755859375,50.03999710083008,53.5099983215332,54.14999771118164,51.869998931884766,48.56999969482422,46.28999710083008,45.66999816894531,46.15999984741211,46.86000061035156,47.72999954223633,49.5099983215332,49.87999725341797,48.12999725341797,47.34000015258789,47.71999740600586,47.5099983215332,47.73999786376953,48.46999740600586,48.63999938964844,48.40999984741211,47.689998626708984,47.40999984741211,46.73999786376953,46.31999969482422,47.779998779296875,50.14999771118164,50.90999984741211,50.099998474121094,49.11000061035156,48.48999786376953,46.82999801635742,45.87999725341797,42.84000015258789,45.06999969482422,44.40999984741211,44.47999954223633,45.0099983215332,44.0099983215332,41.48999786376953,39.7599983215332,39.349998474121094,42.939998626708984,46,45.459999084472656,45.02000045776367,43,38.439998626708984,35.599998474121094,35.86000061035156,36.380001068115234,37.61000061035156,40.21999740600586,41.849998474121094,45.20000076293945,47.80999755859375,47.81999969482422,47.06999969482422,47.06999969482422,48.86000061035156,51.90999984741211,53.89999771118164,55,53.28999710083008,51.21999740600586,48.40999984741211,44.7599983215332,42.41999816894531,39.87999725341797,38.349998474121094,40.46999740600586,43.87999725341797,44.52000045776367,44.52000045776367,45.41999816894531,47.79999923706055,50.89999771118164,54.599998474121094,56.0099983215332,57.86000061035156,57.62999725341797,55.07999801635742,53.5,53.43000030517578,53.64999771118164,56.39999771118164,56.56999969482422,53.47999954223633,49.34000015258789,46.77000045776367,46.81999969482422,47.07999801635742,48.78999710083008,51.349998474121094,51.09000015258789,49.959999084472656,49.12999725341797,49.70000076293945,49.34000015258789,49.62999725341797,48.14999771118164,47.56999969482422,48.36000061035156,48.78999710083008,48.11000061035156,47.709999084472656,47.709999084472656,46.82999801635742,46.029998779296875,46.209999084472656,46.029998779296875,45.939998626708984,44.279998779296875,41.86000061035156,41.22999954223633,42.57999801635742,43.84000015258789,43.13999938964844,41.02000045776367,37.87999725341797,35.459999084472656,33.5,32.82999801635742,33.11000061035156,35.290000915527344,37.459999084472656,39.040000915527344,39.2599983215332,36.880001068115234,35.439998626708984,37,40.040000915527344,41.39999771118164,38.75,37.779998779296875,38.599998474121094,44.459999084472656,48.36000061035156,50.7599983215332,53.119998931884766,54.84000015258789,55.34000015258789,54.82999801635742,53.5099983215332,52.86000061035156,52.66999816894531,51.14999771118164,50.57999801635742,50.28999710083008,52.44999694824219,54.689998626708984,54.7599983215332,55.09000015258789,54.47999954223633,52.79999923706055,51.19999694824219,53.81999969482422,56.43000030517578,55.959999084472656,53.43000030517578,52.869998931884766,53.689998626708984,53.77000045776367,55.37999725341797,55.209999084472656,52.31999969482422,49,46.91999816894531,45.73999786376953,45.40999984741211,45.70000076293945,46,46.62999725341797,47.18000030517578,46.62999725341797,46.89999771118164,47.36000061035156,47.27000045776367,46.15999984741211,46.05999755859375,46.23999786376953,46.869998931884766],"mode":"lines","text":null,"type":"scatter"}]

==> figures/net/plots/Tzora_End2End.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[37.733604431152344,41.22150421142578,47.40760803222656,52.79232406616211,52.343387603759766,43.985595703125,40.437034606933594,40.25566864013672,44.39577865600586,49.78084945678711,52.211585998535156,53.25619125366211,48.73337936401367,39.82170486450195,33.49595260620117,35.068302154541016,39.28207778930664,45.97386169433594,48.06310272216797,43.82279586791992,37.02430725097656,32.91776657104492,32.72532272338867,36.85141372680664,43.716712951660156,50.05154037475586,53.38020706176758,49.89586639404297,38.881935119628906,33.88258361816406,38.13596725463867,47.58994674682617,54.298309326171875,53.58930206298828,46.78662872314453,39.537574768066406,36.505489349365234,37.93830108642578,44.62250518798828,52.351654052734375,52.32895278930664,44.18451690673828,37.468502044677734,34.23159408569336,34.16365051269531,39.911136627197266,47.434139251708984,52.887699127197266,52.16078567504883,46.45941162109375,38.38742446899414,35.92836380004883,39.43267822265625,47.47933578491211,52.83332443237305,53.66944885253906,49.311683654785156,43.21001052856445,40.07720947265625,42.841190338134766,45.816688537597656,52.3329963684082,54.822113037109375,46.969993591308594,39.38693618774414,33.343231201171875,33.40836715698242,38.8035888671875,46.43501281738281,49.90402603149414,51.36932373046875,44.73992919921875,36.451229095458984,33.96888732910156,38.4772834777832,45.15915298461914,50.00205993652344,50.93367004394531,45.44307327270508,38.98746109008789,33.143455505371094,33.44370651245117,41.675254821777344,49.69960403442383,55.60375213623047,58.04231643676758,54.804901123046875,44.02604293823242,35.25240707397461,36.746337890625,44.45375442504883,50.441043853759766,52.30861282348633,45.65705871582031,37.74159240722656,34.11384963989258,34.64626693725586,40.53746795654297,47.34260559082031,50.94061279296875,48.0768928527832,40.423973083496094,35.4875373840332,33.11711883544922,38.97865295410156,47.79430389404297,52.527015686035156,53.30474090576172,50.422889709472656,44.09213638305664,39.233062744140625,36.40141677856445,41.7838134765625,47.482357025146484,51.05143356323242,51.38114547729492,45.7934455871582,38.85443878173828,34.574066162109375,34.59210205078125,40.78712463378906,48.95409393310547,53.135780334472656,49.38507080078125,41.545677185058594,35.77578353881836,33.02698516845703,34.15532684326172,39.69451904296875,48.626190185546875,51.89118194580078,50.84370040893555,45.52127456665039,37.82944869995117,36.145328521728516,42.00782012939453,48.23306655883789,52.37648010253906,53.575897216796875,49.59812545776367,42.81282043457031,38.68536376953125,39.85552215576172,41.38054656982422,47.80103302001953,52.59384536743164,49.680564880371094,40.97585678100586,34.7205924987793,37.01214599609375,46.1590576171875,51.96689987182617,54.67033386230469,54.63279342651367,48.98217010498047,39.04015350341797,35.71408462524414,38.70908737182617,46.279476165771484,52.01305389404297,53.260501861572266,51.02836227416992,45.82118606567383,39.506919860839844,36.336753845214844,40.74467849731445,46.65827178955078,53.579383850097656,54.95216751098633,50.36976623535156,42.570594787597656,36.52515411376953,40.40889358520508,44.08034896850586,49.910438537597656,53.00189971923828,50.26078414916992,45.734500885009766,37.55377197265625,33.19965362548828,39.84571838378906,50.09920883178711,56.41880798339844,57.27642822265625,53.53245162963867,47.75765609741211,39.402042388916016,36.17165756225586,45.06764221191406,50.96088409423828,52.94300079345703,52.54908752441406,51.98470687866211,47.12664794921875,38.460025787353516,37.640804290771484,41.481483459472656,47.874183654785156,52.69636154174805,51.560359954833984,42.79509735107422,35.78936767578125,34.069664001464844,34.95684814453125,39.52300262451172,46.96633529663086,52.436790466308594,53.14704895019531,50.91425704956055,43.49123764038086,39.07731628417969,40.79762268066406,45.22029113769531,51.867576599121094,54.03665542602539,47.42964553833008,38.67741775512695,33.76277160644531,34.41156005859375,37.99580383300781,44.66735076904297,51.74759292602539,53.16853332519531,45.79610061645508,40.0328254699707,36.5350341796875,38.30338668823242,45.73427963256836,52.721473693847656,54.355018615722656,49.49876403808594,41.79241943359375,36.50104522705078,37.8220100402832,43.35918045043945,49.737850189208984,54.391990661621094,56.85456085205078,53.31565475463867,44.65945053100586,35.44839859008789,34.13370895385742,41.29912185668945,50.61461639404297,54.45013427734375,53.83749771118164,51.1043701171875,43.02669906616211,35.183956146240234,34.163002014160156,37.773433685302734,48.2025146484375,55.54758071899414,54.311668395996094,50.227439880371094,44.552337646484375],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[37.71999740600586,42.459999084472656,47.84000015258789,52.68000030517578,52.27000045776367,43.89999771118164,40.57999801635742,40.29999923706055,44.45000076293945,50.209999084472656,52.47999954223633,52.619998931884766,48.88999938964844,39.77000045776367,33.15999984741211,34.630001068115234,39.13999938964844,46.53999710083008,48.39999771118164,43.779998779296875,37.099998474121094,32.88999938964844,32.5099983215332,36.68000030517578,43.05999755859375,50.03999710083008,52.89999771118164,49.88999938964844,39.75,34.80999755859375,38.709999084472656,48.209999084472656,55.07999801635742,53.97999954223633,47.11000061035156,39.86000061035156,36.790000915527344,37.87999725341797,44.59000015258789,52.36000061035156,52.36000061035156,44.30999755859375,37.34000015258789,34.290000915527344,34.119998931884766,39.47999954223633,48.06999969482422,53.28999710083008,52.15999984741211,46.869998931884766,38.869998931884766,36.41999816894531,39.39999771118164,47.0099983215332,51.62999725341797,52.18000030517578,48.209999084472656,42.7599983215332,38.98999786376953,42.72999954223633,45.21999740600586,52.23999786376953,55.34000015258789,46.70000076293945,39.84000015258789,34.38999938964844,34.63999938964844,39.56999969482422,46.57999801635742,49.47999954223633,50.849998474121094,44.57999801635742,36.34000015258789,34.48999786376953,39.11000061035156,45.57999801635742,49.73999786376953,51.53999710083008,45.95000076293945,39,33.25,33.290000915527344,40.77000045776367,48.619998931884766,54.709999084472656,57.87999725341797,55.099998474121094,44.68000030517578,36.38999938964844,37.380001068115234,44.709999084472656,50.709999084472656,52.63999938964844,45.13999938964844,37.5099983215332,33.790000915527344,34.540000915527344,40.05999755859375,45.93000030517578,49.439998626708984,47.20000076293945,40.18000030517578,35.79999923706055,33.439998626708984,39.31999969482422,47.39999771118164,52.7599983215332,53.37999725341797,50.18000030517578,43.439998626708984,38.599998474121094,36.43000030517578,41.22999954223633,47.38999938964844,51.16999816894531,50.62999725341797,45.68000030517578,38.88999938964844,34.77000045776367,34.89999771118164,40.459999084472656,48.13999938964844,52.88999938964844,48.45000076293945,40.369998931884766,35.540000915527344,33.15999984741211,33.97999954223633,39.47999954223633,47.97999954223633,50.88999938964844,50.03999710083008,44.7599983215332,37.0099983215332,35.93000030517578,42.09000015258789,48.06999969482422,52.09000015258789,53.04999923706055,49.27000045776367,42.47999954223633,38.23999786376953,39.93000030517578,41.25,47.87999725341797,51.86000061035156,49.21999740600586,40.369998931884766,34.130001068115234,36.89999771118164,46.459999084472656,52.03999710083008,55.04999923706055,55.029998779296875,49.40999984741211,39.540000915527344,35.54999923706055,38.48999786376953,45.81999969482422,51.46999740600586,53.15999984741211,50.65999984741211,45.23999786376953,39.5,35.41999816894531,40.37999725341797,46.27000045776367,52.90999984741211,54.94999694824219,50.63999938964844,42.56999969482422,36.39999771118164,40.25,43.540000915527344,50.0099983215332,53.21999740600586,50.84000015258789,46.39999771118164,37.87999725341797,33.529998779296875,40.22999954223633,50.599998474121094,56.93000030517578,57.88999938964844,54.099998474121094,48.12999725341797,39.12999725341797,36.47999954223633,44.90999984741211,50.21999740600586,52.72999954223633,52.689998626708984,52.14999771118164,46.959999084472656,38.689998626708984,38.31999969482422,41.97999954223633,47.90999984741211,53.779998779296875,52.22999954223633,43.709999084472656,36.369998931884766,34.5099983215332,35.41999816894531,39.37999725341797,46.38999938964844,52.16999816894531,53.90999984741211,52.07999801635742,43.55999755859375,39.62999725341797,41.70000076293945,45.28999710083008,51.47999954223633,53.43000030517578,47.12999725341797,38.84000015258789,33.46999740600586,33.459999084472656,37.5099983215332,44.64999771118164,51.89999771118164,53.029998779296875,45.68000030517578,40.959999084472656,37.54999923706055,38.88999938964844,45.779998779296875,52.80999755859375,53.94999694824219,49.37999725341797,42.13999938964844,36.25,38.029998779296875,43.87999725341797,50.56999969482422,54.209999084472656,56.39999771118164,53.04999923706055,43.91999816894531,35.130001068115234,34.14999771118164,41.16999816894531,50.37999725341797,54.369998931884766,54,51.349998474121094,42.369998931884766,35.18000030517578,33.5099983215332,36.34000015258789,48.12999725341797,54.849998474121094,53.82999801635742,51.53999710083008,44.57999801635742],"mode":"lines","text":null,"type":"scatter"}]

==> figures/net/plots/Tzora_GxPlusD.json <==
[{"name":"Estimated","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[37.53213882446289,41.11548614501953,47.58169937133789,52.52217102050781,52.01443099975586,43.66083908081055,39.38328170776367,39.62023162841797,43.707733154296875,49.19389724731445,51.63609313964844,52.77725601196289,48.54594802856445,39.39547348022461,33.14185333251953,34.79106140136719,39.06827926635742,45.82835006713867,48.5894660949707,44.46519470214844,36.78323745727539,32.197261810302734,32.21430206298828,36.31125259399414,43.388153076171875,49.925453186035156,53.230438232421875,49.66377258300781,38.69688034057617,33.9333381652832,38.55137634277344,47.77328109741211,54.33272171020508,53.68709945678711,46.77582550048828,39.37333297729492,36.538875579833984,37.91017150878906,44.50904083251953,52.78010559082031,52.97011947631836,44.311927795410156,37.289615631103516,34.24529266357422,34.287471771240234,40.20824432373047,47.88494873046875,53.04784393310547,52.29012680053711,46.27041244506836,38.31262969970703,35.869754791259766,39.241085052490234,47.49705123901367,53.00382614135742,53.65977478027344,49.31776809692383,42.49115753173828,39.20869445800781,42.43470764160156,46.22981262207031,52.93461608886719,54.8011360168457,46.9190673828125,39.68628692626953,33.525230407714844,33.19294738769531,38.419677734375,45.907596588134766,49.79130935668945,51.47053527832031,44.65851593017578,36.416351318359375,34.31303787231445,38.80568313598633,45.19149398803711,50.21193313598633,51.340545654296875,45.52830123901367,38.84688186645508,33.28041458129883,33.44330978393555,41.177734375,49.26236343383789,55.61474609375,58.13237762451172,54.51829147338867,44.62898254394531,36.10732650756836,37.24380111694336,44.51751708984375,50.44025421142578,52.47291564941406,45.91535949707031,37.64810562133789,34.18433380126953,34.67544937133789,40.445281982421875,47.37028121948242,50.8507080078125,47.69435501098633,40.16373062133789,35.470272064208984,33.23188018798828,39.44239807128906,48.11581039428711,52.53936004638672,53.16034698486328,50.226600646972656,44.01372146606445,39.1429328918457,36.556488037109375,42.09811782836914,47.51516342163086,51.080257415771484,51.23514938354492,45.62644577026367,38.74715042114258,34.775386810302734,34.65858459472656,40.40480041503906,48.63486099243164,53.04950714111328,49.290164947509766,41.51759719848633,35.912601470947266,33.03390121459961,33.922569274902344,39.31536102294922,48.68179702758789,52.139862060546875,50.813411712646484,45.51782989501953,37.61944580078125,36.38145065307617,42.76548385620117,48.56178665161133,52.1859016418457,53.70485305786133,49.90806579589844,42.3731575012207,38.70999526977539,40.58159637451172,41.23042297363281,47.52151870727539,52.76731491088867,49.81048583984375,40.64237594604492,34.350059509277344,36.87247848510742,46.23970413208008,52.02017593383789,54.36093521118164,54.19198226928711,48.79270935058594,39.1016731262207,35.768798828125,38.81292724609375,46.18611145019531,51.90567398071289,53.395721435546875,50.76946258544922,45.60506820678711,39.42542266845703,36.25020980834961,40.61451721191406,46.72399139404297,53.93069076538086,55.05057144165039,50.39423751831055,42.24048614501953,36.22003173828125,40.012413024902344,43.8820686340332,50.09264373779297,53.44276428222656,50.43743896484375,45.69020462036133,37.73271942138672,33.5125617980957,40.460350036621094,50.39992141723633,56.20453643798828,57.16270065307617,53.32839584350586,47.72140121459961,39.55276107788086,36.135101318359375,45.12416076660156,50.87540817260742,52.95899200439453,52.2758674621582,51.86488342285156,47.06644821166992,38.14633560180664,37.56721496582031,41.567317962646484,47.68297576904297,52.79200744628906,51.88846206665039,42.80897521972656,35.788211822509766,34.00663375854492,35.11542510986328,39.69641876220703,46.84206008911133,51.75761032104492,52.54286575317383,50.75341796875,43.369354248046875,38.84038162231445,40.74266815185547,45.50983810424805,52.00164794921875,53.5050048828125,47.43208694458008,38.94692611694336,33.56085968017578,33.66073226928711,37.7880973815918,45.88543701171875,52.68206024169922,52.923919677734375,45.970481872558594,40.36843490600586,36.407283782958984,38.398033142089844,46.01749801635742,52.71959686279297,54.43914031982422,49.208099365234375,41.26286697387695,36.30318832397461,37.6572265625,43.53470993041992,50.16713333129883,54.47700500488281,56.57339859008789,53.11918258666992,44.473602294921875,35.23870849609375,34.20381164550781,41.37771987915039,50.899539947509766,54.79249572753906,54.461151123046875,51.69812774658203,43.200042724609375,35.14105224609375,33.519325256347656,37.397438049316406,48.62268829345703,55.81186294555664,54.79853439331055,51.5410041809082,44.36625289916992],"mode":"lines","text":null,"type":"scatter"},{"name":"Real","x":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255],"y":[37.71999740600586,42.459999084472656,47.84000015258789,52.68000030517578,52.27000045776367,43.89999771118164,40.57999801635742,40.29999923706055,44.45000076293945,50.209999084472656,52.47999954223633,52.619998931884766,48.88999938964844,39.77000045776367,33.15999984741211,34.630001068115234,39.13999938964844,46.53999710083008,48.39999771118164,43.779998779296875,37.099998474121094,32.88999938964844,32.5099983215332,36.68000030517578,43.05999755859375,50.03999710083008,52.89999771118164,49.88999938964844,39.75,34.80999755859375,38.709999084472656,48.209999084472656,55.07999801635742,53.97999954223633,47.11000061035156,39.86000061035156,36.790000915527344,37.87999725341797,44.59000015258789,52.36000061035156,52.36000061035156,44.30999755859375,37.34000015258789,34.290000915527344,34.119998931884766,39.47999954223633,48.06999969482422,53.28999710083008,52.15999984741211,46.869998931884766,38.869998931884766,36.41999816894531,39.39999771118164,47.0099983215332,51.62999725341797,52.18000030517578,48.209999084472656,42.7599983215332,38.98999786376953,42.72999954223633,45.21999740600586,52.23999786376953,55.34000015258789,46.70000076293945,39.84000015258789,34.38999938964844,34.63999938964844,39.56999969482422,46.57999801635742,49.47999954223633,50.849998474121094,44.57999801635742,36.34000015258789,34.48999786376953,39.11000061035156,45.57999801635742,49.73999786376953,51.53999710083008,45.95000076293945,39,33.25,33.290000915527344,40.77000045776367,48.619998931884766,54.709999084472656,57.87999725341797,55.099998474121094,44.68000030517578,36.38999938964844,37.380001068115234,44.709999084472656,50.709999084472656,52.63999938964844,45.13999938964844,37.5099983215332,33.790000915527344,34.540000915527344,40.05999755859375,45.93000030517578,49.439998626708984,47.20000076293945,40.18000030517578,35.79999923706055,33.439998626708984,39.31999969482422,47.39999771118164,52.7599983215332,53.37999725341797,50.18000030517578,43.439998626708984,38.599998474121094,36.43000030517578,41.22999954223633,47.38999938964844,51.16999816894531,50.62999725341797,45.68000030517578,38.88999938964844,34.77000045776367,34.89999771118164,40.459999084472656,48.13999938964844,52.88999938964844,48.45000076293945,40.369998931884766,35.540000915527344,33.15999984741211,33.97999954223633,39.47999954223633,47.97999954223633,50.88999938964844,50.03999710083008,44.7599983215332,37.0099983215332,35.93000030517578,42.09000015258789,48.06999969482422,52.09000015258789,53.04999923706055,49.27000045776367,42.47999954223633,38.23999786376953,39.93000030517578,41.25,47.87999725341797,51.86000061035156,49.21999740600586,40.369998931884766,34.130001068115234,36.89999771118164,46.459999084472656,52.03999710083008,55.04999923706055,55.029998779296875,49.40999984741211,39.540000915527344,35.54999923706055,38.48999786376953,45.81999969482422,51.46999740600586,53.15999984741211,50.65999984741211,45.23999786376953,39.5,35.41999816894531,40.37999725341797,46.27000045776367,52.90999984741211,54.94999694824219,50.63999938964844,42.56999969482422,36.39999771118164,40.25,43.540000915527344,50.0099983215332,53.21999740600586,50.84000015258789,46.39999771118164,37.87999725341797,33.529998779296875,40.22999954223633,50.599998474121094,56.93000030517578,57.88999938964844,54.099998474121094,48.12999725341797,39.12999725341797,36.47999954223633,44.90999984741211,50.21999740600586,52.72999954223633,52.689998626708984,52.14999771118164,46.959999084472656,38.689998626708984,38.31999969482422,41.97999954223633,47.90999984741211,53.779998779296875,52.22999954223633,43.709999084472656,36.369998931884766,34.5099983215332,35.41999816894531,39.37999725341797,46.38999938964844,52.16999816894531,53.90999984741211,52.07999801635742,43.55999755859375,39.62999725341797,41.70000076293945,45.28999710083008,51.47999954223633,53.43000030517578,47.12999725341797,38.84000015258789,33.46999740600586,33.459999084472656,37.5099983215332,44.64999771118164,51.89999771118164,53.029998779296875,45.68000030517578,40.959999084472656,37.54999923706055,38.88999938964844,45.779998779296875,52.80999755859375,53.94999694824219,49.37999725341797,42.13999938964844,36.25,38.029998779296875,43.87999725341797,50.56999969482422,54.209999084472656,56.39999771118164,53.04999923706055,43.91999816894531,35.130001068115234,34.14999771118164,41.16999816894531,50.37999725341797,54.369998931884766,54,51.349998474121094,42.369998931884766,35.18000030517578,33.5099983215332,36.34000015258789,48.12999725341797,54.849998474121094,53.82999801635742,51.53999710083008,44.57999801635742],"mode":"lines","text":null,"type":"scatter"}]

==> figures/realData/Cars/20/opt.yaml <==
mask:
  h_min: 320
  h_max: 400
  w_min: 50
  w_max: 155
# crop:
#   h_min: 300
#   h_max: 420
#   w_min: 30
#   w_max: 175
text:
  # x: 50
  y: 10
  string: 0.93
colorbar:
  high: 2.31
  position: 0.032

==> figures/realData/Cars/20/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,49,256,81,34
green,13,378,44,154
blue,208,247,239,27
yellow,202,388,230,168


==> figures/realData/Cars/55/opt.yaml <==
mask:
  h_min: 340
  h_max: 400
  w_min: 170
  w_max: 270
# crop:
#   h_min: 300
#   h_max: 420
#   w_min: 30
#   w_max: 175
text:
  # x: 50
  y: 10
  string: 0.49
colorbar:
  high: 1.74
  position: 0.09

==> figures/realData/Cars/55/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,192,259,45,37
green,171,364,21,143
blue,318,245,172,26
yellow,359,363,210,147


==> figures/realData/Cars/88/opt.yaml <==
mask:
  h_min: 330
  h_max: 390
  w_min: 390
  w_max: 550
# crop:
#   h_min: 310
#   h_max: 410
#   w_min: 370
#   w_max: 570
text:
  y: 10
  string: 0.61
colorbar:
  position: 0.185

==> figures/realData/Cars/88/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,393,280,80,63
green,389,380,71,165
blue,550,382,232,170
yellow,546,318,236,105


==> figures/realData/Volcani/30/opt.yaml <==
mask:
  h_min: 200
  h_max: 295
  w_min: 298
  w_max: 510
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.175

==> figures/realData/Volcani/30/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,295,247,15,116
green,312,285,32,154
blue,479,246,201,117
yellow,487,280,208,152


==> figures/realData/Volcani/346/opt.yaml <==
mask:
  h_min: 245
  h_max: 310
  w_min: 260
  w_max: 490
# crop:
#   h_min: 310
#   h_max: 410
#   w_min: 370
#   w_max: 570
text:
  y: 10
  string: 0.78
colorbar:
  position: 0.24

==> figures/realData/Volcani/346/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,346,237,102,110
green,345,293,98,166
blue,467,252,222,129
yellow,495,300,249,178


==> figures/realData/Volcani/39/opt.yaml <==
mask:
  h_min: 190
  h_max: 290
  w_min: 330
  w_max: 570
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.19

==> figures/realData/Volcani/39/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,343,252,19,120
green,329,279,4,147
blue,558,274,234,147
yellow,529,164,207,35


==> figures/realData/Volcani/44/opt.yaml <==
mask:
  h_min: 190
  h_max: 270
  w_min: 270
  w_max: 425
# crop:
#   h_min: 170
#   h_max: 290
#   w_min: 250
#   w_max: 445
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.134

==> figures/realData/Volcani/44/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,282,190,43,57
green,295,249,54,115
blue,411,187,173,58
yellow,427,248,188,120


==> figures/realData/Volcani/5/opt.yaml <==
mask:
  h_min: 245
  h_max: 320
  w_min: 230
  w_max: 450
# crop:
#   h_min: 310
#   h_max: 410
#   w_min: 370
#   w_max: 570
text:
  y: 10
  string: 0.73
colorbar:
  position: 0.22

==> figures/realData/Volcani/5/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,242,239,23,110
green,243,280,22,151
blue,466,252,247,129
yellow,420,301,199,178


==> figures/realData/Volcani/66/opt.yaml <==
mask:
  h_min: 200
  h_max: 295
  w_min: 452
  w_max: 600
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.085

==> figures/realData/Volcani/66/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,479,246,28,116
green,487,280,34,150
blue,631,274,177,147
yellow,624,178,171,47


==> figures/realData/Volcani/73/opt.yaml <==
mask:
  h_min: 208
  h_max: 280
  w_min: 460
  w_max: 605
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  high: 3
  position: 0.136

==> figures/realData/Volcani/73/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,447,230,64,102
green,435,276,49,148
blue,597,233,212,112
yellow,588,265,202,143


==> supp_figures/realData/20/opt.yaml <==
mask:
  h_min: 320
  h_max: 400
  w_min: 50
  w_max: 155
# crop:
#   h_min: 300
#   h_max: 420
#   w_min: 30
#   w_max: 175
text:
  # x: 50
  y: 10
  string: 0.93
colorbar:
  high: 2.31
  position: 0.032

==> supp_figures/realData/20/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,49,256,81,34
green,13,378,44,154
blue,208,247,239,27
yellow,202,388,230,168


==> supp_figures/realData/346/opt.yaml <==
mask:
  h_min: 245
  h_max: 310
  w_min: 260
  w_max: 490
# crop:
#   h_min: 310
#   h_max: 410
#   w_min: 370
#   w_max: 570
text:
  y: 10
  string: 0.78
colorbar:
  position: 0.24

==> supp_figures/realData/346/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,346,237,102,110
green,345,293,98,166
blue,467,252,222,129
yellow,495,300,249,178


==> supp_figures/realData/39/opt.yaml <==
mask:
  h_min: 190
  h_max: 290
  w_min: 330
  w_max: 570
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.19

==> supp_figures/realData/39/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,343,252,19,120
green,329,279,4,147
blue,558,274,234,147
yellow,529,164,207,35


==> supp_figures/realData/44/opt.yaml <==
mask:
  h_min: 190
  h_max: 270
  w_min: 270
  w_max: 425
# crop:
#   h_min: 170
#   h_max: 290
#   w_min: 250
#   w_max: 445
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.134

==> supp_figures/realData/44/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,282,190,43,57
green,295,249,54,115
blue,411,187,173,58
yellow,427,248,188,120


==> supp_figures/realData/66/opt.yaml <==
mask:
  h_min: 200
  h_max: 295
  w_min: 452
  w_max: 600
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  position: 0.085

==> supp_figures/realData/66/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,479,246,28,116
green,487,280,34,150
blue,631,274,177,147
yellow,624,178,171,47


==> supp_figures/realData/73/opt.yaml <==
mask:
  h_min: 208
  h_max: 280
  w_min: 460
  w_max: 605
# crop:
#   h_min: 188
#   h_max: 300
#   w_min: 440
#   w_max: 625
text:
  # x: 50
  y: 10
  # string: null
colorbar:
  high: 3
  position: 0.136

==> supp_figures/realData/73/points.csv <==
Colors,GT_X,GT_Y,TAU_X,TAU_Y
red,447,230,64,102
green,435,276,49,148
blue,597,233,212,112
yellow,588,265,202,143

